Beam-test evaluation of pre-production Low Gain Avalanche Detectors for the ATLAS High Granularity Timing Detector

The High Granularity Timing Detector (HGTD) will be installed in the ATLAS experiment as part of the Phase-II upgrade for the High Luminosity-Large Hadron Collider (HL-LHC). It will mitigate pile-up effects in the forward region, and measure per bunch luminosity. The design of HGTD is based on Low Gain Avalanche Detector (LGAD) sensors. This paper presents the results of beam-test campaigns conducted at CERN and DESY in 2023 and 2024 on single LGADs from HGTD pre-production test structures, before and after neutron irradiation up to fluences of $2.5 \times 10^{15}~\mathrm{n_{eq}/cm^2}$. The tested LGADs can meet HGTD requirements in terms of charge collection, time resolution, and hit efficiency, even under HL-LHC end-of-life conditions, supporting their deployment in the final detector.

==> Metadata.txt <==
Title

Beam-test evaluation of pre-production Low Gain Avalanche Detectors for the ATLAS High Granularity Timing Detector

Authors
A.~Aboulhorma, M.~Ait~Tamlihat, H.M.~Alfanda, O.~Atanova, N.~Atanov, I.~Azzouzi, J.~Barreiro~Guimar\~{a}es~da~Costa, T.~Beau, D.~Benchekroun, F.~Bendebba, G.~Bergamin, Y.~Bimgdi, A.~Blot, A.~Boikov, J.~Bonis, D.~Boumediene, C.~Brito, A.S.~Brogna, A.M.~Burger, L.~Cadamuro, Y.~Cai, N.~Cartalade, R.~Casanova~Mohr, R.~Cherkaoui~El~Moursli, Y.~Che, X.~Chen, E.Y.S.~Chow, L.D.~Corpe, C.G.~Crozatier, L.~D'Eramo, S.~Dahbi, D.~Dannheim, G.~Daubard, Y.~Davydov, J.~Debevc, Y.~Degerli, E.~Delagnes, F.~Deliot, M.~Dhellot, P.~Dinaucourt, G.~Di~Gregorio, P.J.~Dos~Santos~De~Assis, C.~Duan, O.~Duarte, F.~Dulucq, J.~Ehrecke, Y.~El~Ghazali, A.~El~Moussaouy, A.~Falou, L.~Fan, Y.~Fan, Z.~Fan, K.~Farman, F.~Fassi, Y.~Feng, M.~Ferreira, F.~Filthaut, F.~Fischer, P.~Fust\'e, J.~Fu, J.~Garc\'ia Rodriquez, G.~Gaspar~De~Andrade, V.~Gautam, Z.~Ge, R.~Gon\c{c}alo, M.~Gouighri, S.~Grinstein, K.~Gritsay, F.~Guilloux, S.~Guindon, A.~Haddad, S.E.D.~Hammoud, L.~Han, A.M.~Henriques~Correia, M.~Hidaoui, B.~Hiti, J.~Hofner, S.~Hou, P.J.~Hsu, X.~Huang, Y.~Huang, K.~Hu, C.~Insa, J.~Jeglot, X.~Jia, G.~Kramberger, M.~Kuriyama, B.Y.~Ky, D.~Lacour, A.~Lafarge, B.~Lakssir, A.~Lantheaume, D.~Laporte, C.~de~La~Taille, M.A.L.~Leite, A.~Leopold, H.~Li, L.~Li, M.~Li, S.~Li, S.~Li, Y.~Li, Z.~Li, S.~Liang, Z.~Liang, B.~Liu, K.~Liu, K.~Liu, Y.L.~Liu, Y.W.~Liu, F.L.~Lucio~Alves, M.~Lu, Y.J.~Lu, F.~Lyu, D.~Macina, R.~Madar, N.~Makovec, S.~Malyukov, I.~Mandi\'{c}, T.~Manoussos, S.~Manzoni, G.~Martin-Chassard, F.~Martins, L.~Masetti, R.~Mazini, E.~Mazzeo, K.~Ma, X.~Ma, R.~Menegasso, J-P.~Meyer, Y.~Miao, A.~Migayron, M.~Mihovilovic, M.~Milovanovic, M.~Missio, V.~Moskalenko, N.~Mouadili, A.~Moussa, I.~Nikolic-Audit, C.C.~Ohm, H.~Okawa, S.~Okkerman, M.~Ouchrif, C.~P\'en\'elaud, A.~Parreira, B.~Pascual~Dias, R.E.~de~Paula, J.~Pinol~Bel, P.-O.~Puhl, C.~Puigdengoles~Olive, M.~Puklavec, J.~Qin, M.~Qi, H.~Ren, H.~Riani, S.~Ridouani, V.~Rogozin, L.~Royer, F.~Rudnyckyj, E.F.~Saad, G.T.~Saito, A.~Salem, H.~Santos, S.~Scarfi, Ph.~Schwemling, N.~Seguin-Moreau, L.~Serin, R.P.~Serrano~Fernandez, A.~Shaikovskii, Q.~Sha, L.~Shan, R.~Shen, X.~Shi, P.~Skomina, H.~Smitmanns, H.L.~Snoek, A.P.~Soulier, A.~Stein, H.~Stenzel, J.~Strandberg, W.~Sun, X.~Sun, Y.~Sun, Y.~Tan, K.~Tariq, Y.~Tayalati, S.~Terzo, A.~Torrento~Coello, S.~Trincaz-Duvoid, U.M.~Vande~Voorde, I.~Velkovska, R.P.~Vieira, L.A.~Vieira~Lopes, A.~Visibile, A.~Wang, C.~Wang, S.M.~Wang, T.~Wang, T.~Wang, W.~Wang, Y.~Wang, Y.~Wang, J.~Wan, Q.~Weitzel, J.~Wu, M.~Wu, W.~Wu, Y.~Wu, L.~Xia, D.~Xu, H.~Xu, L.~Xu, Z.~Yan, H.~Yang, H.~Yang, X.~Yang, X.~Yang, J.~Ye, I.~Youbi, J.~Yuan, I.~Zahir, H.~Zeng, D.~Zhang, J.~Zhang, L.~Zhang, Z.~Zhang, M.~Zhao, Z.~Zhao, X.~Zheng, Z.~Zhou, Y.~Zhu

Abstract

The High Granularity Timing Detector (HGTD) will be installed in the ATLAS experiment as part of the Phase-II upgrade for the High Luminosity-Large Hadron Collider (HL-LHC). It will mitigate pile-up effects in the forward region, and measure per bunch luminosity. The design of HGTD is based on Low Gain Avalanche Detector (LGAD) sensors. This paper presents the results of beam-test campaigns conducted at CERN and DESY in 2023 and 2024 on single LGADs from HGTD pre-production test structures, before and after neutron irradiation up to fluences of $2.5 \times 10^{15}~\mathrm{n_{eq}/cm^2}$. The tested LGADs can meet HGTD requirements in terms of charge collection, time resolution, and hit efficiency, even under HL-LHC end-of-life conditions, supporting their deployment in the final detector.





